Router for wireless power packet transmission: Design and application to intersystem power management

Power supply for small-scale battery-powered systems such as electric vehicles (EVs and mobile robots) is being actively researched. We are particularly interested in energy management, which considers the interconnection of such systems close to each other. This allows for overall redundancy to be maintained without assuming excessive redundancy with individual power sources. Its implementation necessitates a high level of integration between power management and information and communication technology. As one of these methods, this study investigates energy management based on power packetization. When the individual systems to be connected have moving parts or are mobile, wireless power transmission is a promising method for power sharing. However, power packetization has so far only been considered for wired transmission. In this paper, we address the integration of power and information in wireless channels using power packetization. We propose a power packet router circuit that can wirelessly transmit power over multiple channels selectively. Furthermore, we demonstrate that the developed system can handle both wired intrasystem power management and wireless intersystem power sharing in a unified manner.

==> material/materiallist.txt <==
D:\vscode\hiklab\figure\eps\複数ネットワーク間の無線電力供給3.eps
D:\vscode\hiklab\figure\eps\ルータの回路構成.eps
D:\vscode\hiklab\figure\eps\DCACDC波形2.eps
D:\vscode\hiklab\figure\eps\無線出力ルータ.eps
D:\vscode\hiklab\figure\eps\無線入力ルータ.eps
D:\vscode\hiklab\figure\eps\選択的無線伝送回路new.eps
D:\vscode\hiklab\experiment\drawgraph\20220623\WPT_try3.png
D:\vscode\hiklab\experiment\drawgraph\2022CAS\WPT_try_win.png
D:\vscode\hiklab\figure\eps\WPTnetwork回路図詳細2.eps
D:\vscode\hiklab\experiment\drawgraph\2022ronbun\3\sectionA.png
D:\vscode\hiklab\experiment\drawgraph\2022ronbun\3\sectionB.png
D:\vscode\hiklab\experiment\drawgraph\2022ronbun\3\sectionC.png
D:\vscode\hiklab\experiment\drawgraph\2022ronbun\3\CtxCrx_inout.png
D:\vscode\hiklab\experiment\drawgraph\2022ronbun\2far\sectionC.png
D:\vscode\hiklab\experiment\drawgraph\2022ronbun\2noconnect\sectionC.png


==> material/materiallist2.txt <==
D:/vscode/hiklab/experiment/drawgraph/20220623/WPT_try3.png

